Refining Timing Uncertainty from Logical Time Specification to Operation

Real-time and cyber-physical systems are developed through successive refinements from abstract requirements to platform deployments. While timing knowledge evolves throughout this process, existing stochastic real-time formalisms typically require uncertainty to be embedded from the outset or necessitate model reconstruction when new timing information becomes available, hindering iterative timing engineering. This paper presents a refinement-oriented timing specification framework built upon the Clock Constraint Specification Language (CCSL). It supports the progressive introduction of timing knowledge across three levels: logical timing relations, quantitative real-time constraints, and stochastic timing models. Instead of altering behavioural semantics, stochastic information is attached directly to timing quantities as a refinement. This enables implementation measurements and operational observations to be incorporated incrementally within a unified declarative framework. We implement our approach in an OCaml-based simulation tool and evaluate it on a simplified but representative Software-Defined Vehicle use case.

==> real.csv <==
bin,total,actuator.receive_data->actuator.start,actuator.start->actuator.finish,controller.finish->actuator.receive_data,controller.receive_data->controller.start,controller.start->controller.finish,sensor.finish->controller.receive_data,sensor.start->sensor.finish
0.002000,0.000391,0.000042,0.000044,0.000038,0.000081,0.000045,0.000069,0.000072
0.003000,0.004624,0.000415,0.000501,0.000437,0.001094,0.000629,0.000586,0.000963
0.004000,0.018667,0.001675,0.002705,0.001744,0.004441,0.002669,0.001889,0.003544
0.005000,0.043880,0.003438,0.007637,0.003550,0.010428,0.007925,0.003776,0.007125
0.006000,0.069993,0.005009,0.013295,0.005039,0.015922,0.015623,0.005169,0.009936
0.007000,0.085396,0.005558,0.016181,0.005578,0.018101,0.023681,0.005579,0.010718
0.008000,0.092027,0.005369,0.016249,0.005410,0.018147,0.031276,0.005196,0.010380
0.009000,0.094509,0.004966,0.014916,0.004889,0.017599,0.037856,0.004864,0.009420
0.010000,0.100765,0.004807,0.014096,0.004873,0.018112,0.044927,0.004714,0.009235
0.011000,0.099184,0.004348,0.012675,0.004336,0.016901,0.048526,0.004215,0.008184
0.012000,0.098317,0.003936,0.011817,0.003951,0.015565,0.051694,0.003778,0.007577
0.013000,0.096974,0.003678,0.011130,0.003650,0.014773,0.053280,0.003530,0.006932
0.014000,0.080262,0.002891,0.009315,0.002885,0.012218,0.044822,0.002726,0.005405
0.015000,0.056732,0.001994,0.007046,0.001967,0.009153,0.031119,0.001819,0.003634
0.016000,0.029905,0.001033,0.003766,0.001007,0.005804,0.015564,0.000916,0.001815
0.017000,0.013159,0.000411,0.001437,0.000426,0.003477,0.006281,0.000376,0.000750
0.018000,0.007650,0.000238,0.000719,0.000219,0.002342,0.003509,0.000201,0.000421
0.019000,0.004658,0.000125,0.000463,0.000135,0.001450,0.002121,0.000120,0.000246
0.020000,0.002176,0.000062,0.000242,0.000063,0.000665,0.000979,0.000054,0.000111
0.021000,0.000629,0.000019,0.000074,0.000017,0.000200,0.000276,0.000012,0.000030
0.022000,0.000102,0.000004,0.000013,0.000003,0.000030,0.000045,0.000002,0.000006


==> stochastic.csv <==
bin,total,actuator.receive_data->actuator.start,actuator.start->actuator.finish,controller.finish->actuator.receive_data,controller.receive_data->controller.start,controller.start->controller.finish,sensor.finish->controller.receive_data,sensor.start->sensor.finish
0.005000,0.014116,0.001360,0.002545,0.001366,0.000983,0.003019,0.001387,0.003457
0.006000,0.102381,0.008731,0.017809,0.008694,0.011863,0.023819,0.008837,0.022627
0.007000,0.176020,0.013508,0.027844,0.013413,0.022321,0.050775,0.013403,0.034756
0.008000,0.189456,0.012751,0.026897,0.012718,0.021983,0.069315,0.012767,0.033026
0.009000,0.173299,0.010488,0.022428,0.010489,0.018432,0.073997,0.010426,0.027040
0.010000,0.152381,0.008343,0.017405,0.008317,0.015431,0.073038,0.008383,0.021465
0.011000,0.112925,0.005634,0.012088,0.005631,0.013340,0.055897,0.005644,0.014691
0.012000,0.049830,0.002328,0.005192,0.002323,0.008810,0.022931,0.002308,0.005938
0.013000,0.011905,0.000504,0.001128,0.000511,0.004190,0.003753,0.000504,0.001315
0.014000,0.007823,0.000309,0.000690,0.000308,0.003022,0.002378,0.000308,0.000808
0.015000,0.005952,0.000217,0.000467,0.000218,0.002113,0.002141,0.000216,0.000580
0.016000,0.003401,0.000119,0.000265,0.000117,0.001154,0.001322,0.000121,0.000303
0.017000,0.000510,0.000018,0.000037,0.000019,0.000181,0.000194,0.000017,0.000045

